Recovering Single-Crossing Preferences From Approval Ballots

An electorate with fully-ranked innate preferences casts approval votes over a finite set of alternatives. As a result, only partial information about the true preferences is revealed to the voting authorities. In an effort to understand the nature of the true preferences given only partial information, one might ask whether the unknown innate preferences could possibly be single-crossing. The existence of a polynomial time algorithm to determine this has been asked as an outstanding problem in the works of Elkind and Lackner. We hereby give a polynomial time algorithm determining a single-crossing collection of fully-ranked preferences that could have induced the elicited approval ballots, or reporting the nonexistence thereof. Moreover, we consider the problem of identifying negative instances with a set of forbidden sub-ballots, showing that any such characterization requires infinitely many forbidden configurations.

==> z_graphs/readme.txt <==
% To compile graphviz inside Overleaf:
% The first line of LaTex should be: %!TeX TXS-program:compile = txs:///pdflatex/[--shell-escape]

Add this package:
\usepackage[pdf]{graphviz}

And these definitions:
% Fixing neato to work with digraphs.
\makeatletter % changes the catcode of @ to 11
\renewcommand{\neatograph}[2][scale=1]{
  \inputdigraph[#1]{#2}{neato}% % Include the generated ps/pdf.
  \@digraph{digraph}{#2}% % Generate the .dot file. Andrei's change: graph -> digraph, since the default implementation did not accept directed graphs.
}
\makeatother % changes the catcode of @ back to 12

% Make dot work with undirected graphs.
\makeatletter % changes the catcode of @ to 11
\newcommand{\graph}[2][scale=1]{
  \inputdigraph[#1]{#2}{dot}% % Include the generated ps/pdf.
  \@digraph{graph}{#2}% % Generate the .dot file. Andrei's change: graph -> digraph, since the default implementation did not accept directed graphs.
}
\makeatother % changes the catcode of @ back to 12

Which command was used for which graph:
G1 -> graph
G2 -> neatograph
G3 -> digraph
G4 -> digraph
G5 -> digraph
G6 -> digraph
G7 -> neatograph
G8 -> neatograph
G9 -> neatograph
G10 -> graph
G11 -> digraph 
G12 -> digraph
G13 -> graph
G14 -> digraph
G15 -> digraph
G16 -> graph
G17 -> digraph
G18 -> digraph
G19 -> graph
G20 -> digraph
G21 -> digraph
